Multi-zone Modeling of Blazar Jets: Constraints from GeV-Optical Correlation and Short-Timescale Variability

We have developed a multi-zone model of blazar jet emission, in which the emission region contains many cells with individual magnetic fields and electron energy distributions. Nonthermal emission from radio to $\gamma$-rays is generated by electrons accelerated by shocks passing through the region via synchrotron and inverse-Compton (IC) processes. The optical and GeV variability at days-to-months time-scale simulated from our model are strongly correlated with no significant time lag, as observed in most blazars and indicated by the standard shock-in-jet model. However, the mechanism of the shorter time-scale variability has been less explored, although such fluctuations at X-rays, $\gamma$-rays and optical bands have been observed regularly in recent years. In our model, the hr time-scale variability of the synchrotron radiation is due to the spatial fluctuation of the magnetic field in the emission region. We found that to reproduce the short-timescale variability of the observed synchrotron emission in blazars, the required fluctuations of the magnetic field are in the range $1-2\%$ to $25-30\%$. Similar variability of the IC emission, which does not depend on the magnetic field, may be reproduced in our model by implementing equipartition of energy between the magnetic field and particles. We found that orphan flares in the optical or GeV band, or optical-GeV correlation with a significant time delay, as observed occasionally, may be reproduced in certain special conditions related to the orientation of the magnetic field in the cells.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
